Automatic Generation of Test Cases based on Bug Reports: a Feasibility Study with Large Language Models

Software testing is a core discipline in software engineering where a large array of research results has been produced, notably in the area of automatic test generation. Because existing approaches produce test cases that either can be qualified as simple (e.g. unit tests) or that require precise specifications, most testing procedures still rely on test cases written by humans to form test suites. Such test suites, however, are incomplete: they only cover parts of the project or they are produced after the bug is fixed. Yet, several research challenges, such as automatic program repair, and practitioner processes, build on the assumption that available test suites are sufficient. There is thus a need to break existing barriers in automatic test case generation. While prior work largely focused on random unit testing inputs, we propose to consider generating test cases that realistically represent complex user execution scenarios, which reveal buggy behaviour. Such scenarios are informally described in bug reports, which should therefore be considered as natural inputs for specifying bug-triggering test cases. In this work, we investigate the feasibility of performing this generation by leveraging large language models (LLMs) and using bug reports as inputs. Our experiments include the use of ChatGPT, as an online service, as well as CodeGPT, a code-related pre-trained LLM that was fine-tuned for our task. Overall, we experimentally show that bug reports associated to up to 50% of Defects4J bugs can prompt ChatGPT to generate an executable test case. We show that even new bug reports can indeed be used as input for generating executable test cases. Finally, we report experimental results which confirm that LLM-generated test cases are immediately useful in software engineering tasks such as fault localization as well as patch validation in automated program repair.

==> notes.txt <==
Add somewhere:

\subsubsection{Bug reproduction}
For newly reported bug the original test suite is usally passing all the developers test cases. But before being able to fix a bug, the buggy behaviour has to be proven by failing test cases. In order to assess whether the code is buggy or not related to a given bug report, the generated test case(s) is appended to the previous test suite. Once we have a generated test case which is executable and failing for the descript bug, the project can make use of APR tools to fix it.

In our approached we used already big pre-trained language models that performe translation tasks from NL to code since the dataset is not large enough to train a new model from scratch. 

?To answer RQ3 and show the full potential of using our test case generation approach to improve Automated Program Repair, different large language models where finetuned.






abstract: where sota thechniques havily rely on formal specifications such as test cases.
In practice, developer provided test suits are incomplete: theyy only cover par.... or they are produced after the bug is fixed and stand as regression tests.
To inhance apr and contribute to its industry adoption there is a need to brake the barrier in automatic test case generation.
Prior work largely focussed on random unit testing 
. we propose to consider generating test cases that realistically represent user execution scenarios that reveal buggy behaviour. Such scenarios are informally described in bug reports, which should be natural inputs to program repair. In this work we investigate the feasibility of gnerating test cases based on LLMs using bug reports as prompts.
Our study considers chatGPT as a baseline and implements test case genertion with 

contributions: initiating the research on tets case generaation using LLMs and based on bug reports

Subjects
- benchmark
-- dataset
- apr tools

baselines
-  chatgpt
- ...

metrics
- explain executability, relevance, codeBLEU, improvement of apr metrics (recall...)

research questions
RQ1 )
Could defects4j test cases have been generated with chatGPT using user informal bug reports?

RQ2)




Abstract
Intro
Subjects
  - benchmark
    -- dataset
  - APR tools
Baseline
  - chatGPT
Metrics
  - executability
  - relevance
  - APR metrics
Research Questions
  - RQ1
  - RQ2
  - RQ3
  - RQ4
  - RQ5 (to formulate: APR performance)
Experimental Setup
  - Overview
  - Experiments
    -- for RQ1: test case generation with chatGPT for defects4j
    -- for RQ2: test case generation with chatGPT for new bugs
    -- for RQ3: fine-tuned codeGPT
    -- for RQ3: fine-tuned codeBERT
    -- for RQ3: fine-tuned PLBART
    -- for RQ4: bug report size evaluation
    -- for RQ5:how does TBars performance improve...
Results
  - RQ1
  - RQ2
  - RQ3
  - RQ4
  - RQ5
Discussion
  - Threads to validity
  - Limitations and future work
Related Work
Conclusion


Abstract
Intro
Experimental Setup
  - Overview
  - Subjects
    -- benchmark
      --- dataset
    -- APR tools
  - Baseline
    -- chatGPT
  - Metrics
    -- executability
    -- relevance
    -- APR metrics
  - Research Questions
    -- RQ1
    -- RQ2
    -- RQ3
    -- RQ4
    -- RQ5 (to formulate: APR performance)
  - Experiments
    -- for RQ1: test case generation with chatGPT for defects4j
    -- for RQ2: test case generation with chatGPT for new bugs
    -- for RQ3: fine-tuned codeGPT
    -- for RQ3: fine-tuned codeBERT
    -- for RQ3: fine-tuned PLBART
    -- for RQ4: ...
    -- how does TBars performance improve...
Results
  - RQ1
  - RQ2
  - RQ3
  - RQ4
  - RQ5
Discussion
  - Threads to validity
  - Limitations and future work
Related Work
Conclusion









Overwhelming bug reports, tool rely on formal specifications what are missing for APR. what iss available at scale. Test case only cover parts from dev. User sees other things.
Reallistic mor brood because user execute many things... many outputs + develop software engendering.
Other approaches immewisatly available. 


RQ: studying feasibility of translation using big code models

1) 1 model chatGPT as reference since good in general in software. Accepted as state of the art for modelling code since it encompasses many things. For NLP and for code. Defects4j as benchmark.
To what extend is it feasible.
2) new bugs reports can we generate executable ones
3) use own model to what extend can they compare. 
4) try based on new bugs reports. Accept by developers? New bug reports, no associated test cases.
Proof that model not overfit. 
